Two Simple Ways to Learn Individual Fairness Metrics from Data

Individual fairness is an intuitive definition of algorithmic fairness that addresses some of the drawbacks of group fairness. Despite its benefits, it depends on a task specific fair metric that encodes our intuition of what is fair and unfair for the ML task at hand, and the lack of a widely accepted fair metric for many ML tasks is the main barrier to broader adoption of individual fairness. In this paper, we present two simple ways to learn fair metrics from a variety of data types. We show empirically that fair training with the learned metrics leads to improved fairness on three machine learning tasks susceptible to gender and racial biases. We also provide theoretical guarantees on the statistical performance of both approaches.

==> Response.txt <==
### Reviewer 3

We thank the reviewer for positive feedback and for pointing out the typos. We will revise accordingly.

However, there are a few unusual overlooks/typos that should be rectified before publication:

Ans: We are extremely sorry for these unintentional mistakes and thank you for pointing out the mistakes. For the typo that you mentioned, yes, indeed $\bar B$ should be replaced by $b$. We have tried to take care of our typos as much as possible and hopefully it will not create any more trouble for the readers. 









### Reviewer 4

1. Compare with methods like large margin nearest neighbor --- We can certainly compare (consider running the experiment), but our method is motivated from the statistical estimation point of view instead of just prediction purpose with sound theoretical guarantees. 

YK: We thank the reviewer for pointing us to LMNN and related methods. While it is certainly possible to adapt these methods for fair metric learning from pair-wise comparisons (the setting of EXPLORE), they are not immediately applicable because their main goal is improving the accuracy of K-nearest neighbors classifiers. For example, unlike EXPLORE, LMNN requires the user to specify a set of K possible neighbors for each training example and learns a metric that separates this set of possible neighbors from the rest of the training examples. As you mentioned in your comments, these LMNN-type methods also lack statistical guarantees because they are not motivated by a probabilistic model of the data. Nevertheless, studying LMNN-type methods for fair metric learning is a promising direction for future work. For example, it may be possible to simultaneously incorporate human feedback in the forms of comparable groups and pair-wise comparisons with an LMNN-type methods. We will add a discussion of LMNN-type methods in a revised version.

MY: We thank the reviewer for pointing us to the LMNN literature. We agree that these methods are related to our problem, however they typically have a different modeling goal, i.e. finding a metric to improve kNN performance. This leads to some challenges in directly applying LMNN to IF metric learning. In particular LMNN assumes typical supervised problem input (instead of comparable/incomparable pairs as in EXPLORE) and requires selecting target neighbors and impostors --- those are often heuristically chosen with Euclidean distance which may not be appropriate in the IF setting. However we think that exploring LMNN style of metric learning approaches for IF is an interesting directions for future work, although establishing theoretical guarantees could be challenging given lack of consistency results in the broader SVM literature. We will add an extended discussion of the relation to LMNN to the paper.

2. Compare with Livento --- "Not a real fucking method" LOL ~ Yuekai  They only learn a sub-matrix. Go through their paper carefully and then compare. Also may be say, our method is not similar? Our query is similar to their Definition 1, but binary version of it. Hence their methods are not really applicable to our scenarios. 

We mention Ilvento because she considers the same task of fair metric learning, but her setting is different from ours. In our setting, the human feedback consists of either groups of comparable samples or pair-wise comparisons between samples. In her setting, the human feedback consists of (possibly noisy) real-valued distances between samples or relative comparisons of the form X_1 is closer to X_2 than it is to X_3. In summary, her methods are complementary to ours. We did not include her methods as baselines because her setting does not is not suitable for the applications that we considered.  



### Reviewer 5

---
Disconnect between algorithm and theory:
In Section 2.1, the authors propose their first algorithm FACE that learns a metric from groups of comparable data points. I find this to be the more appealing/interesting of the two algorithms, and the reasoning they provide for the algorithm (based on factor analysis) is intuitive.

However, there's a disconnect between the core idea presented here and the theoretical analysis the authors later provide in Section 3.2 (& 3.1) for the algorithm. Please feel free to correct if I've misunderstood your results.

In particular, the key idea in the algorithm is that all data points in a comparable group have similar protected attributes. Hence while fitting a factor model to the features within a comparable group, the matrix associated with the "relevant attributes" gets zeroed out (eq. 2.4), and one can isolate the matrix associated with the "protected attributes". As a result, the algorithm is able to learn a metric that compares individuals based on their relevant attributes and not their protected attributes.

However, the theoretical results for the algorithm in Theorem 3.2 don't seem to use this crucial idea. In fact don't seem to make effective use of the group-based structure of the data, which seemed an important part of the motivation for this approach. Instead the results make a strong assumption on how the two matrices "A" and "B" in their factor model (pertaining to the protected and relevant features resp.) are related to each other. Can you please point out where in the theoretical result or the proof you exploit the fact that the points within a comparable group have similar relevant attributes?

More specifically, the authors present a simpler analysis that is disconnected from the initial motivation. They essentially show that when the underlying factor model is of the form Au + Bv + eps, but one fits a model of the form \Sigma z to the data, then the fitted matrix "\Sigma" is close to the target "B" under a certain assumption on how A and B relate to each other.

----------------------------------

We emphasize that all samples in a comparable group have similar RELEVANT attributes (not protected attributes). 



Ans: We apologize for the inconvenience, here we try to explain how our theory is connected to the algorithm. Lets rewrite the model for the observations in a group along with an intercept term: 

$$\varphi_i = m + A_*\mu_i + B_*\nu_i + \epsilon_i$$

where $m \in \mathbb{R}^d$ represents the common effect of the relevant attributes in this group of comparable samples, $A_*\mu_i$ represents the variation in the features due to the sensitive attributes, and $B_*\nu_i$ represents any residual variation due to the relevant attributes (\eg\ the relevant attributes are similar but not exactly identical). As the residual variation among the samples in this group due to the relevant factors are small (for the assumptions the relevant attributes of the observations in a group is similar), we assume that $B_*$ is small compared to $A_*$, which can be quantified as before by assuming $\lambda_{\min}(A_*A_*^{\top}) > \|B_*B_*^{\top} + \sigma^2I\|$. We also assume $\mu_i, \nu_i$ to be isotropic for the identifiabilitiy purpose. The key point is that, the main contribution of the relevant attributes to the model is the intercept term $m$, which is constant over the group. Hence when we calculate the sample covariance matrix, we automatically center our sample by its mean, which removes the effect of the intercept term, which is why we didn't put it in our main paper, as w.l.o.g. one can assume it is 0. Now, if we look at the sample covariance matrix, we expect the eigenvalues corresponding to the directions of the relevant attributes are close to 0 as $\|B_*\|_{op}$ is assumed to be small. Hence to recognize the directions towards the protected attributes (and subsequently get rid of it by projecting it out) we need to look at the subspace spanned by the eigenvectors corresponding the large eigenvalues of the sample covariance matrix. This is exactly we are trying to establish in Theorem 3.2. We have shown that $\hat \Sigma = (I - \hat U \hat U^{\top})$, where $\hat U$ is the eigenspace corresponding to top $k$ eigenvalues of sample co-variance matrix is close to the $\Sigma_0 = (I - P_{\ran(A_*)})$ (following the notations of Theorem 3.2) in operator norm. This establishes that with high probability, the orthogonal projection of the eigenspace corresponding to top few eigenvectors of sample covariance matrix is close to the subspace spanned by the directions corresponding to the relevant attributes. 




----------------------------------

Questions regarding the experiments: 
- Why do you take gender into account while defining comparable groups? -- our method requires comparable samples based on the human feedback (see lines 104-107 left). In this case samples of opposite gender provide meaningful comparable pairs for the problem at hand. Learning a fair metric automatically, i.e. not requiring any prior knowledge of the problem (human feedback) is a step further and we see it as an interesting future work direction. In this specific experiment, simply sampling from the same class will introduce a lot of noise (because males are the majority in the >50k class in this dataset) and could reduce the quality of the EXPLORE fair metric.

- Evaluation metrics -- we chose Gaps as group fairness metrics following prior works, however we note that spouse consistency and GR consistency are notions of individual fairness. They measure (the inverse of) how many times a classifier changes its prediction on an individual when a corresponding attribute is modified. For example, if a single person is predicted as low income, while someone with same work experience but married is predicted high income, it is a violation of individual fairness. We will extend the discussion of the comparison metrics and also add baseline descriptions as you suggested.




PLAN:
YK: respond to 2nd reviewer (discuss Ilvento and LMNN)
Deb: respond to R1; last reviewer algorithm to theory connection concerns
MY: last reviewer experiments questions
